Variational Autoencoder for Channel Estimation: Real-World Measurement Insights

This work utilizes a variational autoencoder for channel estimation and evaluates it on real-world measurements. The estimator is trained solely on noisy channel observations and parameterizes an approximation to the mean squared error-optimal estimator by learning observation-dependent conditional first and second moments. The proposed estimator significantly outperforms related state-of-the-art estimators on real-world measurements. We investigate the effect of pre-training with synthetic data and find that the proposed estimator exhibits comparable results to the related estimators if trained on synthetic data and evaluated on the measurement data. Furthermore, pre-training on synthetic data also helps to reduce the required measurement training dataset size.

==> data/comparison_estimators_NMSE_Oct_URA_val_meas_64_comp.csv <==
SNR in dB,LMMSE,GMMmeas,GMMtoep,GMMquad,GMMcirc,GenieOmp,ML,CNN,LS
-15,0.7920209993781047,0.6046485977173437,0.6828508051605777,0.8849842510497656,0.7018045245883218,0.799819167165139,7.42724274764773,0.8288619657114894,31.6227766017
-10,0.6447515773551187,0.3615319144245384,0.4092211748352342,0.7563105944591171,0.4505711332385654,0.597721435811484,2.56845642654706,0.594866179705533,10
-5,0.45192368128819643,0.208103939594326,0.23390903072853597,0.5667208571267319,0.2792782877976123,0.405981543581564,0.945962813015857,0.3578592319735925,3.16227766017
0,0.26912114587712577,0.1114662167821959,0.12844774490748959,0.34512806493338455,0.16003165214502554,0.260144785751344,0.370789102388608,0.19401919241084978,1
5,0.13885423610348513,0.0579325928946392,0.06867528969753302,0.16751629184562614,0.08528077077479429,0.153770889506384,0.150046052027398,0.09737765309037924,0.316227766017
10,0.06351573312994271,0.027893063351112465,0.033972845653654056,0.06658676555085616,0.040840753744616966,0.079788500188503,0.060010055279251,0.04555984618692647,0.1
15,0.02577382527652427,0.01251716777478299,0.015367798123780878,0.025267544167844696,0.017643772009911438,0.034324110206246,0.02294495308915,0.02032909424998864,0.0316227766017
20,0.009285542621335262,0.0053230456557578874,0.00635483712996473,0.009029217743815257,0.00699819270477251,0.012268248940953,0.008340388101491,0.008116598215468474,0.01
25,0.0030856610427780814,0.0021290386050838842,0.002431981064053011,0.0030422751659342916,0.0025863335439675534,0.004085529519944,0.002899951728529,0.002978752684655587,0.00316227766017
30,0.0009912773780085696,0.0007959329135002164,0.0008732233139309613,0.0009871755810030585,0.0009025234563635851,0.001298260347482,0.00097132576114,0.0009950733711616981,0.001

==> data/results-mse-nokiameas-genie_omp.txt <==
snr,mse
-10,1.2951756886
-5,0.5560645143
0,0.2812775274
5,0.1501135530
10,0.0754557199
15,0.0328430468
20,0.0120182371
25,0.0040496544
30,0.0013010920


==> data/results-mse-nokiameas-global_cov.txt <==
snr,mse
-10,0.6621792484
-5,0.4421162669
0,0.2490104748
5,0.1236460776
10,0.0560133369
15,0.0233484519
20,0.0087590278
25,0.0030168374
30,0.0009844053


==> data/results-mse-nokiameas-ls.txt <==
snr,mse
-1.000000000000000000e+01,9.985244703362752716e+00
-5.000000000000000000e+00,3.163937053708142155e+00
0.000000000000000000e+00,1.000592778371969027e+00
5.000000000000000000e+00,3.159984102886122526e-01
1.000000000000000000e+01,9.977378030562636391e-02
1.500000000000000000e+01,3.160955763927024431e-02
2.000000000000000000e+01,9.986391661170716111e-03
2.500000000000000000e+01,3.165506271688670482e-03
3.000000000000000000e+01,1.000760320763378810e-03


==> data/results-mse-nokiameas-vae_noisy.txt <==
snr,mse
-10,0.4509538818
-5,0.2692832735
0,0.1433316117
5,0.0754362141
10,0.0345450502
15,0.0153626593
20,0.0063215235
25,0.0024280001
30,0.0008722834


==> data/results-mse-nokiameas-vae_real.txt <==
snr,mse
-10,0.5049893748
-5,0.2882460881
0,0.1458758823
5,0.0703513826
10,0.0333180434
15,0.0148162384
20,0.0061330232
25,0.0024026671
30,0.0008937180


==> data/results-mse-nokiameas-vae_real_q.txt <==
snr,mse
-10,0.6942290669
-5,0.3556517298
0,0.1897980805
5,0.1008005162
10,0.0496243028
15,0.0215943158
20,0.0081568924
25,0.0028456674
30,0.0009730542


==> data/results-mse-nokiameas-vae_real_t_s_q_1000.txt <==
snr,mse
-10,0.5669222783
-5,0.3315368252
0,0.1788298884
5,0.0881419045
10,0.0414026430
15,0.0175978278
20,0.0068803225
25,0.0025670809
30,0.0009175335


==> data/results-mse-nokiameas-vae_real_t_s_q_10000.txt <==
snr,mse
-10,0.5297124831
-5,0.3392427466
0,0.1855391144
5,0.0807523475
10,0.0370172057
15,0.0160778432
20,0.0065243112
25,0.0024982561
30,0.0009081638


==> data/results-mse-nokiameas-vae_real_t_s_q_5000.txt <==
snr,mse
-10,0.5279745161
-5,0.3269271265
0,0.1739212980
5,0.0826749572
10,0.0381932163
15,0.0164685273
20,0.0066148128
25,0.0025225564
30,0.0009153495


==> data/results-mse-nokiameas-vae_real_untrained.txt <==
snr,mse
-10,0.9106169167
-5,0.7603419583
0,0.4997917275
5,0.2399197641
10,0.0906791601
15,0.0306526140
20,0.0098875634
25,0.0031562955
30,0.0009998114


==> data/results-mse-quadriga-global_cov.txt <==
snr,mse
-10,0.7925125634
-5,0.5741311912
0,0.3359626583
5,0.1652593145
10,0.0709190530
15,0.0272244679
20,0.0094409683
25,0.0031056255
30,0.0009948088


==> data/results-mse-quadriga-ls.txt <==
snr,mse
-1.000000000000000000e+01,9.985244703362752716e+00
-5.000000000000000000e+00,3.163937053708142599e+00
0.000000000000000000e+00,1.000592778371969249e+00
5.000000000000000000e+00,3.159984102886122526e-01
1.000000000000000000e+01,9.977378030562637778e-02
1.500000000000000000e+01,3.160955763927024431e-02
2.000000000000000000e+01,9.986391661170717846e-03
2.500000000000000000e+01,3.165506271688671349e-03
3.000000000000000000e+01,1.000760320763379027e-03


==> data/results-mse-quadriga-vae_real_nokiameas.txt <==
snr,mse
-10,0.8691109298
-5,0.6237730516
0,0.3676376074
5,0.1924065391
10,0.0872232451
15,0.0343036495
20,0.0115912065
25,0.0035891553
30,0.0010929627


==> data/results-mse-quadriga-vae_real_quadriga.txt <==
snr,mse
-10,0.7480348499
-5,0.4793143371
0,0.2537275412
5,0.1224846016
10,0.0548449463
15,0.0226249848
20,0.0084506772
25,0.0029438719
30,0.0009738387


==> data/training_samples_20db.txt <==
s,noisy,real
100,0.0551954293,0.00792919
1000,0.0083498445,0.00734165
10000,0.0073260168,0.00670942
100000,0.0065424050,0.00632365
400000,0.0062665877,0.00613302

==> data/vamp.txt <==
snr,mse
-10,0.9094
-5,0.75967
0,0.5003
5,0.2401
10,0.091003
15,0.030734
20,0.0098961
25,0.0031513
30,0.00099795
